Asymmetric Temperature Scaling Makes Larger Networks Teach Well Again

Knowledge Distillation (KD) aims at transferring the knowledge of a well-performed neural network (the {\it teacher}) to a weaker one (the {\it student}). A peculiar phenomenon is that a more accurate model doesn't necessarily teach better, and temperature adjustment can neither alleviate the mismatched capacity. To explain this, we decompose the efficacy of KD into three parts: {\it correct guidance}, {\it smooth regularization}, and {\it class discriminability}. The last term describes the distinctness of {\it wrong class probabilities} that the teacher provides in KD. Complex teachers tend to be over-confident and traditional temperature scaling limits the efficacy of {\it class discriminability}, resulting in less discriminative wrong class probabilities. Therefore, we propose {\it Asymmetric Temperature Scaling (ATS)}, which separately applies a higher/lower temperature to the correct/wrong class. ATS enlarges the variance of wrong class probabilities in the teacher's label and makes the students grasp the absolute affinities of wrong classes to the target class as discriminative as possible. Both theoretical analysis and extensive experimental results demonstrate the effectiveness of ATS. The demo developed in Mindspore is available at https://gitee.com/lxcnju/ats-mindspore and will be available at https://gitee.com/mindspore/models/tree/master/research/cv/ats.

==> pics/aba-lamb-cifar100-wrn-mv2.csv <==
64.39,64.28,64.97,64.37,63.98
65.31,66.09,66.47,65.9,64.63


==> pics/aba-tau-cifar100-rnx-mv2.csv <==
63.53 ,64.44 ,63.97 ,63.14 ,63.39 
65.92 ,64.58 ,64.68 ,64.32 ,64.48 
66.37 ,66.42 ,64.73 ,63.78 ,64.51 
64.88 ,66.80 ,65.74 ,64.99 ,64.86 
65.44 ,66.61 ,64.81 ,65.79 ,63.94 
63.38 ,66.06 ,66.38 ,65.65 ,65.66 


==> pics/aba-tau-cifar100-wrn-vgg.csv <==
69.48 ,69.51 ,69.32 ,69.98 ,69.33 
70.94 ,70.27 ,69.39 ,69.39 ,68.86 
71.36 ,72.72 ,70.29 ,69.84 ,69.91 
70.39 ,72.18 ,71.70 ,70.46 ,70.19 
70.96 ,71.42 ,70.69 ,71.49 ,70.28 
70.65 ,71.28 ,71.15 ,70.57 ,70.25 


==> pics/aba-tau-tiny-wrn-sfv2.csv <==
45.54,45.2,46.39,46.18,45.59
49.2,47.46,46.81,47.16,46.77
49.86,48.9,48.07,48.16,48.46
49.53,49.96,49.05,48.14,47.81
50.03,49.9,48.8,48.45,48.48
49.46,49.23,49.02,48.38,48.43


==> pics/compare-cap-cifar10.csv <==
ACC,91.68,92.11,88.36,91.68,92.11,88.36,91.68,92.11,88.36,90.71666667
Best Small KD,92.47,93.2,88.83,92.48,93.19,88.72,92.56,93.2,88.7,91.48333333
KD,92.29,92.8,88.6,92.35,93.07,88.54,92.44,93.18,88.37,91.29333333
ESKD,92.07,92.84,88.18,92.06,92.84,88.33,92.32,92.9,88.21,91.08333333
TAKD,92.1,93.13,88.36,92.33,92.59,88.15,92.31,93.03,88.5,91.16666667
SCKD,91.75,92.79,88.7,91.66,92.57,88.5,91.91,92.59,88.3,90.97444444
Ours,92.88,92.99,88.63,92.84,93.2,88.43,92.73,93.27,88.96,91.54777778


==> pics/compare-cap-cifar10.txt <==
ACC & 91.68 & 92.11 & 88.36 & 91.68 & 92.11 & 88.36 & 91.68 & 92.11 & 88.36 & 90.72\\ \hline
Best Small KD & 92.47 & 93.20 & 88.83 & 92.48 & 93.19 & 88.72 & 92.56 & 93.20 & 88.70 & 91.48\\ \hline
KD & 92.29 & 92.80 & 88.60 & 92.35 & 93.07 & 88.54 & 92.44 & 93.18 & 88.37 & 91.29\\ \hline
ESKD & 92.07 & 92.84 & 88.18 & 92.06 & 92.84 & 88.33 & 92.32 & 92.90 & 88.21 & 91.08\\ \hline
TAKD & 92.10 & 93.13 & 88.36 & 92.33 & 92.59 & 88.15 & 92.31 & 93.03 & 88.50 & 91.17\\ \hline
SCKD & 91.75 & 92.79 & 88.70 & 91.66 & 92.57 & 88.50 & 91.91 & 92.59 & 88.30 & 90.97\\ \hline
Ours & 92.88 & 92.99 & 88.63 & 92.84 & 93.20 & 88.43 & 92.73 & 93.27 & 88.96 & 91.55\\ \hline


==> pics/compare-cap-cifar100.csv <==
ACC,69.92,70.04,64.75,69.92,70.04,64.75,69.92,70.04,64.75,68.23666667
Best Small KD,72.3,73.22,66.56,71.85,72.85,66.52,71.61,72.18,65.82,70.32333333
KD,71.35,71.86,65.49,70.46,70.87,64.97,71.13,71.8,64.99,69.21333333
ESKD,71.88,72.02,65.92,71.13,71.32,65.09,71.09,71.27,64.83,69.39444444
TAKD,72.71,72.86,66.98,71.2,71.62,65.11,71.46,71.44,65.36,69.86
SCKD,70.38,70.61,64.59,70.83,70.52,65.19,70.33,70.92,64.86,68.69222222
Ours,72.31,73.44,67.18,72.72,73.58,66.47,72.93,73.03,66.8,70.94
Ens,72.77,73.61,67.76,72.77,73.61,67.76,72.77,73.61,67.76,71.38
ResKD,73.89,76.03,69,73.84,75.14,67.69,74.64,75.43,68.1,72.64
ResKD+Ours,74.86,75.05,69.5,74.6,75.04,68.79,75.34,75.47,69.82,73.16333333


==> pics/compare-cap-cifar100.txt <==
ACC & 69.92 & 70.04 & 64.75 & 69.92 & 70.04 & 64.75 & 69.92 & 70.04 & 64.75 & 68.24\\ \hline
Best Small KD & 72.30 & 73.22 & 66.56 & 71.85 & 72.85 & 66.52 & 71.61 & 72.18 & 65.82 & 70.32\\ \hline
KD & 71.35 & 71.86 & 65.49 & 70.46 & 70.87 & 64.97 & 71.13 & 71.80 & 64.99 & 69.21\\ \hline
ESKD & 71.88 & 72.02 & 65.92 & 71.13 & 71.32 & 65.09 & 71.09 & 71.27 & 64.83 & 69.39\\ \hline
TAKD & 72.71 & 72.86 & 66.98 & 71.20 & 71.62 & 65.11 & 71.46 & 71.44 & 65.36 & 69.86\\ \hline
SCKD & 70.38 & 70.61 & 64.59 & 70.83 & 70.52 & 65.19 & 70.33 & 70.92 & 64.86 & 68.69\\ \hline
Ours & 72.31 & 73.44 & 67.18 & 72.72 & 73.58 & 66.47 & 72.93 & 73.03 & 66.80 & 70.94\\ \hline
Ens & 72.77 & 73.61 & 67.76 & 72.77 & 73.61 & 67.76 & 72.77 & 73.61 & 67.76 & 71.38\\ \hline
ResKD & 73.89 & 76.03 & 69.00 & 73.84 & 75.14 & 67.69 & 74.64 & 75.43 & 68.10 & 72.64\\ \hline
ResKD+Ours & 74.86 & 75.05 & 69.50 & 74.60 & 75.04 & 68.79 & 75.34 & 75.47 & 69.82 & 73.16\\ \hline


==> pics/compare-cap-large.csv <==
ACC,34.62,45.79,52.03,55.66,71.24,74.49,50.2,68.72,68.67,57.93555556
Best Small KD,36.16,49.59,52.93,56.39,72.15,76.8,51.95,69.92,72.06,59.77222222
KD,35.83,48.48,52.33,55.1,71.89,76.45,50.22,68.48,71.25,58.89222222
ESKD,34.97,48.34,52.15,55.64,72.15,76.87,50.39,69.02,71.56,59.01
TAKD,36.2,48.71,52.44,54.82,71.53,76.25,50.36,68.94,70.61,58.87333333
SCKD,36.16,48.76,51.83,56.78,71.99,75.13,51.78,68.8,70.13,59.04
Ours,37.42,50.03,54.11,58.32,73.15,77.83,52.96,70.92,73.16,60.87777778
Ens,39.37,50.69,56.4,59.84,74.43,77.47,54.04,71.65,72.53,61.82444444
ResKD,38.66,51.93,57.32,62.6,75.29,76.27,54.68,70.73,72.85,62.25888889
Ours,40.42,52.14,58.47,62,76.26,78.97,55.69,73.22,74.67,63.53777778


==> pics/compare-cap-large.txt <==
ACC & 34.62 & 45.79 & 52.03 & 55.66 & 71.24 & 74.49 & 50.20 & 68.72 & 68.67 & 57.94\\ \hline
Best Small KD & 36.16 & 49.59 & 52.93 & 56.39 & 72.15 & 76.80 & 51.95 & 69.92 & 72.06 & 59.77\\ \hline
KD & 35.83 & 48.48 & 52.33 & 55.10 & 71.89 & 76.45 & 50.22 & 68.48 & 71.25 & 58.89\\ \hline
ESKD & 34.97 & 48.34 & 52.15 & 55.64 & 72.15 & 76.87 & 50.39 & 69.02 & 71.56 & 59.01\\ \hline
TAKD & 36.20 & 48.71 & 52.44 & 54.82 & 71.53 & 76.25 & 50.36 & 68.94 & 70.61 & 58.87\\ \hline
SCKD & 36.16 & 48.76 & 51.83 & 56.78 & 71.99 & 75.13 & 51.78 & 68.80 & 70.13 & 59.04\\ \hline
Ours & 37.42 & 50.03 & 54.11 & 58.32 & 73.15 & 77.83 & 52.96 & 70.92 & 73.16 & 60.88\\ \hline
Ens & 39.37 & 50.69 & 56.40 & 59.84 & 74.43 & 77.47 & 54.04 & 71.65 & 72.53 & 61.82\\ \hline
ResKD & 38.66 & 51.93 & 57.32 & 62.60 & 75.29 & 76.27 & 54.68 & 70.73 & 72.85 & 62.26\\ \hline
Ours & 40.42 & 52.14 & 58.47 & 62.00 & 76.26 & 78.97 & 55.69 & 73.22 & 74.67 & 63.54\\ \hline

